A spectroscopic multiplicity survey of Galactic Wolf-Rayet stars. III. The northern late-type nitrogen-rich sample

Massive stars are powerful cosmic engines. In the phases immediately preceding core-collapse, massive stars in the Galaxy with $M_i \gtrsim 20$ $M_{\odot}$ may appear as classical Wolf-Rayet (WR) stars. As the final contribution of a homogeneous RV survey, this work constrains the multiplicity properties of northern Galactic late-type nitrogen-rich Wolf-Rayet (WNL) stars. We compare their intrinsic binary fraction and orbital period distribution to the carbon-rich (WC) and early-type nitrogen-rich (WNE) populations from previous works. We obtained high-resolution spectra of the complete magnitude-limited sample of 11 Galactic WNL stars with the Mercator telescope on the island of La Palma. We used cross-correlation to measure relative RVs and flagged binary candidates based on the peak-to-peak RV dispersion. By using Monte Carlo sampling and a Bayesian framework, we computed the three-dimensional likelihood and one-dimensional posteriors for the upper period cut-off, power-law index, and intrinsic binary fraction. Adopting a threshold $C$ of 50 km s$^{-1}$, our Bayesian analysis produced an intrinsic fraction of $0.42\substack{+0.15 \\ -0.17}$ for the parent WNL population alongside distributions for the power-law index and the orbital periods. The observed period distribution of Galactic WN and WC binaries from the literature is in agreement with what is found. The period distribution of Galactic WN binaries peaks at $P{\sim}1$-$10$d and that of the WC population at $P{\sim}5000\,$d. This shift cannot be reconciled by orbital evolution due to mass loss or mass transfer. At long periods, the evolutionary sequence O($\xrightarrow{}$LBV)$\xrightarrow{}$WN$\xrightarrow{}$WC seems feasible. The high frequency of short-period WN binaries compared to WC binaries suggests that they either tend to merge or that the WN components in these binaries rarely evolve into WC stars in the Galaxy.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

